The single-use restriction for register automata and transducers over infinite alphabets

This thesis studies the single-use restriction for register automata and transducers over infinite alphabets. The restriction requires that a read-access to a register should have the side effect of destroying its contents. This constraint results in robust classes of languages and transductions. For automata models, we show that one-way register automata, two-way register automata, and orbit-finite monoids have the same expressive power. For transducer models, we show that single-use Mealy machines and single-use two-way transducers admit versions of the Krohn-Rhodes decomposition theorem. Moreover, single-use Mealy machines are equivalent to an algebraic model called local algebraic semigroup transductions. Additionally, we show that single-use two-way transducers are equivalent to single-use streaming string transducers (SSTs) over infinite alphabets and to regular list functions with atoms. Compared with the previous work arXiv:1907.10504, this thesis offers a coherent narrative on the single-use restriction. We introduce an abstract notion of single-use functions and use them to define all the discussed single-use models. We also introduce and study the algebraic models of local semigroup transduction and local rational semigroup transduction.

==> toremove.txt <==
Invalid PDF files:
Su-general-ex.pdf
first-again-whole-run-su.pdf
EnumToEnum.pdf
infinite-cycle-2.pdf
ConstructionOfTree.pdf
example-split-sibling.pdf
Smooth-non-smooth-segment.pdf
Abstr-natural.pdf
loops-sweeps-windows-separated.pdf
su-compose-gen-1.pdf
KR-plan.pdf
FunToEnum.pdf
Su-general-iso-ex.pdf
su-spurious-support.pdf
diag-primes-abstr-2.pdf
su-compose-gen-2.pdf
diag-primes-abstr-3.pdf
register-dofa-equivalence-plan.pdf
f-recognised-by.pdf
map-dup-comp.pdf
Lang-equiv-plan.pdf
cycles.pdf
cyclic-shift.pdf
diag-primes-abstr-4.pdf
diag-primes-abstr-5.pdf
tree-induction.pdf
two-way-concat-comp.pdf
ExampleSuFunction.pdf
untangle-ex.pdf
example-split-lr.pdf
su-tuple-ex.pdf
su-no-spurious-support.pdf
infinite-cycle.pdf
2-way-box.pdf
first-again-whole-run.pdf
Six-registers-2.pdf
DiffrentTreesSameFunctions.pdf
full-context-proof-smooth.pdf
Six-registers-3.pdf
example-smooth-split.pdf
2-way-box-combine.pdf
Six-registers-1.pdf
diag-primes-abstr.pdf
full-context.pdf
two-way-run-3.pdf
Six-registers-4.pdf
two-way-run-2.pdf
example-split-prefixes.pdf
full-context-proof-binary.pdf
two-way-run-1.pdf
example-split-descendants.pdf
Decomposition-tree.pdf

